Tackling Occlusion in Siamese Tracking with Structured Dropouts

Occlusion is one of the most difficult challenges in object tracking to model. This is because unlike other challenges, where data augmentation can be of help, occlusion is hard to simulate as the occluding object can be anything in any shape. In this paper, we propose a simple solution to simulate the effects of occlusion in the latent space. Specifically, we present structured dropout to mimick the change in latent codes under occlusion. We present three forms of dropout (channel dropout, segment dropout and slice dropout) with the various forms of occlusion in mind. To demonstrate its effectiveness, the dropouts are incorporated into two modern Siamese trackers (SiamFC and SiamRPN++). The outputs from multiple dropouts are combined using an encoder network to obtain the final prediction. Experiments on several tracking benchmarks show the benefits of structured dropouts, while due to their simplicity requiring only small changes to the existing tracker models.

==> data/faceocc1.txt <==
fid	occfrac	iou1	iou2	diou2
1.00	0.00	0.99	0.99	0.00
2.00	0.00	0.95	0.95	0.00
3.00	0.00	0.94	0.95	0.00
4.00	0.00	0.95	0.95	0.00
5.00	0.00	0.90	0.90	0.00
6.00	0.00	0.86	0.86	0.00
7.00	0.00	0.89	0.89	0.00
8.00	0.00	0.85	0.85	0.00
9.00	0.00	0.84	0.84	0.00
10.00	0.00	0.83	0.83	0.00
11.00	0.00	0.80	0.80	0.00
12.00	0.00	0.83	0.83	0.00
13.00	0.00	0.82	0.82	0.00
14.00	0.00	0.84	0.85	0.00
15.00	0.00	0.81	0.81	0.00
16.00	0.00	0.81	0.82	0.00
17.00	0.00	0.84	0.85	0.01
18.00	0.00	0.83	0.84	0.00
19.00	0.00	0.81	0.82	0.01
20.00	0.00	0.77	0.78	0.01
21.00	0.00	0.77	0.78	0.01
22.00	0.10	0.74	0.77	0.03
23.00	0.10	0.70	0.75	0.05
24.00	0.10	0.65	0.70	0.06
25.00	0.10	0.63	0.72	0.09
26.00	0.10	0.61	0.73	0.12
27.00	0.30	0.56	0.71	0.15
28.00	0.30	0.57	0.72	0.14
29.00	0.30	0.55	0.68	0.13
30.00	0.50	0.55	0.64	0.09
31.00	0.50	0.58	0.68	0.10
32.00	0.50	0.50	0.58	0.08
33.00	0.50	0.54	0.62	0.08
34.00	0.50	0.57	0.66	0.09
35.00	0.50	0.49	0.53	0.04
36.00	0.50	0.45	0.47	0.02
37.00	0.50	0.45	0.51	0.06
38.00	0.50	0.43	0.53	0.11
39.00	0.50	0.44	0.60	0.17
40.00	0.50	0.45	0.60	0.15
41.00	0.50	0.46	0.61	0.15
42.00	0.50	0.46	0.65	0.19
43.00	0.50	0.45	0.67	0.22
44.00	0.50	0.45	0.68	0.23
45.00	0.50	0.42	0.70	0.28
46.00	0.50	0.46	0.73	0.27
47.00	0.50	0.47	0.67	0.21
48.00	0.50	0.40	0.56	0.16
49.00	0.50	0.41	0.52	0.11
50.00	0.50	0.43	0.56	0.14
51.00	0.50	0.42	0.55	0.13
52.00	0.50	0.43	0.53	0.10
53.00	0.50	0.44	0.48	0.04
54.00	0.50	0.44	0.53	0.09
55.00	0.50	0.47	0.61	0.14
56.00	0.50	0.48	0.66	0.19
57.00	0.50	0.48	0.73	0.25
58.00	0.50	0.47	0.75	0.28
59.00	0.50	0.46	0.81	0.35
60.00	0.50	0.51	0.82	0.31
61.00	0.50	0.56	0.82	0.26
62.00	0.50	0.55	0.77	0.22
63.00	0.30	0.59	0.78	0.19
64.00	0.30	0.62	0.75	0.13
65.00	0.30	0.61	0.71	0.11
66.00	0.30	0.67	0.73	0.07
67.00	0.10	0.68	0.72	0.04
68.00	0.10	0.67	0.69	0.02
69.00	0.10	0.69	0.68	-0.01
70.00	0.10	0.71	0.71	0.01
71.00	0.10	0.72	0.72	0.00
72.00	0.10	0.78	0.79	0.01
73.00	0.10	0.80	0.81	0.02
74.00	0.10	0.79	0.81	0.01
75.00	0.00	0.82	0.83	0.01
76.00	0.00	0.78	0.79	0.01
77.00	0.10	0.76	0.77	0.01
78.00	0.10	0.78	0.79	0.01
79.00	0.10	0.77	0.78	0.01
80.00	0.10	0.73	0.74	0.01
81.00	0.10	0.78	0.79	0.01
82.00	0.10	0.78	0.79	0.00
83.00	0.30	0.84	0.84	0.00
84.00	0.30	0.77	0.78	0.01
85.00	0.30	0.74	0.76	0.02
86.00	0.30	0.76	0.80	0.04
87.00	0.30	0.74	0.77	0.04
88.00	0.30	0.65	0.70	0.05
89.00	0.30	0.62	0.71	0.09
90.00	0.50	0.54	0.67	0.13
91.00	0.50	0.58	0.71	0.14
92.00	0.50	0.56	0.71	0.15
93.00	0.50	0.57	0.75	0.18
94.00	0.50	0.55	0.73	0.18
95.00	0.50	0.54	0.70	0.16
96.00	0.50	0.60	0.72	0.11
97.00	0.50	0.58	0.68	0.10
98.00	0.50	0.49	0.60	0.11
99.00	0.50	0.53	0.61	0.08
100.00	0.50	0.57	0.62	0.04
101.00	0.50	0.52	0.58	0.06
102.00	0.50	0.50	0.57	0.07
103.00	0.50	0.50	0.56	0.06
104.00	0.50	0.51	0.60	0.08
105.00	0.50	0.50	0.60	0.10
106.00	0.50	0.49	0.58	0.09
107.00	0.50	0.50	0.64	0.14
108.00	0.50	0.55	0.65	0.10
109.00	0.50	0.54	0.69	0.15
110.00	0.50	0.57	0.75	0.19
111.00	0.50	0.60	0.78	0.18
112.00	0.50	0.54	0.77	0.23
113.00	0.50	0.57	0.79	0.22
114.00	0.50	0.55	0.73	0.18
115.00	0.50	0.61	0.80	0.19
116.00	0.50	0.59	0.81	0.22
117.00	0.50	0.59	0.82	0.23
118.00	0.50	0.58	0.85	0.27
119.00	0.50	0.59	0.83	0.24
120.00	0.50	0.62	0.80	0.18
121.00	0.50	0.65	0.80	0.15
122.00	0.50	0.60	0.74	0.14
123.00	0.50	0.58	0.74	0.15
124.00	0.50	0.60	0.81	0.21
125.00	0.50	0.56	0.75	0.18
126.00	0.50	0.57	0.75	0.19
127.00	0.50	0.58	0.75	0.17
128.00	0.50	0.60	0.73	0.13
129.00	0.50	0.64	0.76	0.12
130.00	0.50	0.66	0.78	0.12
131.00	0.50	0.60	0.76	0.16
132.00	0.50	0.64	0.76	0.13
133.00	0.50	0.63	0.72	0.09
134.00	0.50	0.66	0.70	0.04
135.00	0.30	0.73	0.76	0.03
136.00	0.30	0.75	0.80	0.05
137.00	0.30	0.72	0.80	0.08
138.00	0.30	0.68	0.76	0.08
139.00	0.30	0.72	0.80	0.08
140.00	0.30	0.65	0.73	0.08
141.00	0.30	0.67	0.75	0.08
142.00	0.30	0.70	0.78	0.08
143.00	0.10	0.69	0.78	0.09
144.00	0.10	0.69	0.73	0.04
145.00	0.10	0.71	0.75	0.04
146.00	0.10	0.71	0.73	0.02
147.00	0.10	0.73	0.74	0.00
148.00	0.10	0.84	0.85	0.01
149.00	0.00	0.84	0.85	0.01
150.00	0.00	0.87	0.87	0.00
151.00	0.00	0.82	0.83	0.00
152.00	0.00	0.76	0.76	0.01
153.00	0.00	0.73	0.74	0.01
154.00	0.00	0.75	0.76	0.01
155.00	0.00	0.76	0.77	0.01
156.00	0.00	0.74	0.75	0.01
157.00	0.00	0.81	0.82	0.01
158.00	0.00	0.83	0.83	0.01
159.00	0.00	0.82	0.83	0.01
160.00	0.00	0.79	0.80	0.01
161.00	0.00	0.83	0.83	0.01
162.00	0.00	0.79	0.80	0.01
163.00	0.00	0.84	0.85	0.01
164.00	0.00	0.81	0.82	0.01
165.00	0.00	0.84	0.84	0.01
166.00	0.00	0.83	0.84	0.01
167.00	0.10	0.87	0.87	0.01
168.00	0.10	0.81	0.82	0.01
169.00	0.10	0.79	0.80	0.01
170.00	0.10	0.79	0.80	0.01
171.00	0.30	0.78	0.79	0.01
172.00	0.30	0.81	0.82	0.01
173.00	0.30	0.79	0.80	0.01
174.00	0.30	0.78	0.79	0.01
175.00	0.30	0.77	0.79	0.02
176.00	0.50	0.70	0.72	0.01
177.00	0.50	0.67	0.68	0.01
178.00	0.50	0.70	0.71	0.01
179.00	0.50	0.69	0.71	0.02
180.00	0.50	0.64	0.66	0.02
181.00	0.50	0.67	0.70	0.03
182.00	0.50	0.60	0.61	0.02
183.00	0.50	0.58	0.63	0.05
184.00	0.50	0.56	0.64	0.08
185.00	0.50	0.57	0.62	0.05
186.00	0.50	0.55	0.61	0.06
187.00	0.50	0.57	0.62	0.04
188.00	0.50	0.54	0.63	0.09
189.00	0.50	0.54	0.65	0.11
190.00	0.50	0.53	0.64	0.11
191.00	0.50	0.50	0.65	0.15
192.00	0.50	0.52	0.71	0.20
193.00	0.50	0.50	0.72	0.22
194.00	0.50	0.50	0.71	0.21
195.00	0.50	0.48	0.73	0.25
196.00	0.50	0.46	0.73	0.27
197.00	0.50	0.48	0.74	0.25
198.00	0.50	0.46	0.63	0.17
199.00	0.50	0.50	0.68	0.18
200.00	0.50	0.50	0.69	0.18
201.00	0.50	0.47	0.62	0.15
202.00	0.50	0.47	0.61	0.14
203.00	0.50	0.50	0.66	0.16
204.00	0.50	0.50	0.61	0.11
205.00	0.50	0.53	0.63	0.10
206.00	0.50	0.51	0.58	0.07
207.00	0.50	0.48	0.61	0.12
208.00	0.50	0.48	0.67	0.19
209.00	0.50	0.52	0.71	0.19
210.00	0.50	0.49	0.65	0.17
211.00	0.50	0.54	0.67	0.13
212.00	0.50	0.52	0.64	0.12
213.00	0.50	0.54	0.62	0.07
214.00	0.50	0.51	0.61	0.09
215.00	0.50	0.53	0.65	0.12
216.00	0.50	0.54	0.67	0.13
217.00	0.50	0.51	0.60	0.09
218.00	0.50	0.53	0.63	0.09
219.00	0.50	0.60	0.64	0.04
220.00	0.50	0.58	0.67	0.09
221.00	0.50	0.58	0.67	0.09
222.00	0.50	0.57	0.68	0.11
223.00	0.50	0.52	0.62	0.10
224.00	0.50	0.48	0.56	0.08
225.00	0.50	0.51	0.59	0.08
226.00	0.50	0.49	0.55	0.06
227.00	0.30	0.52	0.61	0.09
228.00	0.30	0.50	0.56	0.05
229.00	0.30	0.56	0.64	0.09
230.00	0.30	0.66	0.72	0.06
231.00	0.30	0.68	0.76	0.08
232.00	0.30	0.71	0.77	0.06
233.00	0.30	0.75	0.83	0.08
234.00	0.10	0.67	0.79	0.12
235.00	0.10	0.71	0.79	0.08
236.00	0.10	0.68	0.75	0.06
237.00	0.10	0.65	0.69	0.04
238.00	0.10	0.67	0.73	0.06
239.00	0.10	0.71	0.77	0.07
240.00	0.10	0.75	0.80	0.05
241.00	0.00	0.69	0.75	0.06
242.00	0.00	0.68	0.74	0.06
243.00	0.00	0.69	0.75	0.05
244.00	0.00	0.70	0.75	0.04
245.00	0.00	0.70	0.75	0.04
246.00	0.00	0.71	0.75	0.04
247.00	0.00	0.74	0.77	0.03
248.00	0.00	0.74	0.77	0.03
249.00	0.00	0.73	0.74	0.01
250.00	0.00	0.72	0.73	0.01
251.00	0.00	0.70	0.73	0.02
252.00	0.00	0.72	0.75	0.04
253.00	0.00	0.72	0.78	0.06
254.00	0.00	0.71	0.79	0.08
255.00	0.00	0.68	0.76	0.08
256.00	0.00	0.69	0.78	0.09
257.00	0.00	0.68	0.77	0.09
258.00	0.00	0.69	0.80	0.11
259.00	0.00	0.70	0.83	0.13
260.00	0.00	0.69	0.83	0.14
261.00	0.00	0.71	0.83	0.11
262.00	0.00	0.69	0.79	0.10
263.00	0.00	0.68	0.76	0.09
264.00	0.00	0.68	0.75	0.07
265.00	0.00	0.67	0.73	0.07
266.00	0.00	0.71	0.76	0.05
267.00	0.00	0.72	0.78	0.06
268.00	0.00	0.69	0.75	0.06
269.00	0.10	0.72	0.77	0.05
270.00	0.10	0.73	0.79	0.05
271.00	0.10	0.69	0.78	0.10
272.00	0.10	0.69	0.80	0.12
273.00	0.30	0.67	0.80	0.13
274.00	0.30	0.65	0.78	0.12
275.00	0.30	0.61	0.79	0.18
276.00	0.30	0.63	0.85	0.22
277.00	0.30	0.62	0.87	0.25
278.00	0.50	0.58	0.85	0.27
279.00	0.50	0.58	0.86	0.28
280.00	0.50	0.57	0.84	0.27
281.00	0.50	0.55	0.80	0.25
282.00	0.50	0.56	0.76	0.20
283.00	0.50	0.54	0.75	0.21
284.00	0.50	0.56	0.79	0.23
285.00	0.50	0.54	0.78	0.24
286.00	0.50	0.53	0.75	0.22
287.00	0.50	0.53	0.76	0.23
288.00	0.50	0.56	0.78	0.22
289.00	0.50	0.53	0.77	0.24
290.00	0.50	0.47	0.74	0.27
291.00	0.50	0.49	0.77	0.28
292.00	0.50	0.49	0.76	0.27
293.00	0.50	0.49	0.77	0.29
294.00	0.50	0.49	0.77	0.28
295.00	0.50	0.48	0.71	0.23
296.00	0.50	0.48	0.68	0.19
297.00	0.50	0.47	0.65	0.19
298.00	0.50	0.51	0.64	0.13
299.00	0.50	0.49	0.60	0.12
300.00	0.50	0.47	0.63	0.16
301.00	0.50	0.49	0.65	0.17
302.00	0.50	0.49	0.68	0.19
303.00	0.50	0.47	0.67	0.20
304.00	0.50	0.48	0.67	0.19
305.00	0.50	0.49	0.71	0.21
306.00	0.30	0.48	0.77	0.29
307.00	0.30	0.48	0.70	0.22
308.00	0.30	0.48	0.73	0.25
309.00	0.30	0.54	0.78	0.25
310.00	0.30	0.51	0.75	0.24
311.00	0.30	0.47	0.69	0.22
312.00	0.30	0.48	0.73	0.25
313.00	0.10	0.49	0.71	0.22
314.00	0.10	0.48	0.69	0.21
315.00	0.10	0.51	0.68	0.16
316.00	0.10	0.50	0.67	0.17
317.00	0.10	0.53	0.70	0.17
318.00	0.10	0.53	0.70	0.17
319.00	0.10	0.53	0.68	0.14
320.00	0.10	0.59	0.68	0.08
321.00	0.10	0.61	0.70	0.08
322.00	0.10	0.64	0.69	0.05
323.00	0.00	0.69	0.72	0.04
324.00	0.00	0.72	0.75	0.03
325.00	0.00	0.84	0.86	0.03
326.00	0.00	0.77	0.79	0.02
327.00	0.00	0.78	0.81	0.03
328.00	0.00	0.77	0.79	0.02
329.00	0.00	0.78	0.79	0.01
330.00	0.00	0.76	0.77	0.01
331.00	0.00	0.76	0.77	0.01
332.00	0.00	0.73	0.74	0.01
333.00	0.00	0.79	0.80	0.01
334.00	0.00	0.80	0.81	0.01
335.00	0.00	0.82	0.83	0.01
336.00	0.00	0.78	0.79	0.01
337.00	0.00	0.76	0.76	0.01
338.00	0.00	0.72	0.73	0.01
339.00	0.00	0.78	0.79	0.00
340.00	0.00	0.80	0.80	0.00
341.00	0.00	0.78	0.79	0.01
342.00	0.00	0.72	0.73	0.01
343.00	0.00	0.74	0.75	0.01
344.00	0.00	0.76	0.76	0.00
345.00	0.10	0.77	0.78	0.01
346.00	0.10	0.75	0.78	0.03
347.00	0.10	0.70	0.76	0.06
348.00	0.10	0.70	0.76	0.06
349.00	0.10	0.68	0.75	0.07
350.00	0.10	0.68	0.76	0.08
351.00	0.10	0.66	0.73	0.07
352.00	0.30	0.72	0.78	0.06
353.00	0.30	0.67	0.76	0.08
354.00	0.30	0.67	0.78	0.10
355.00	0.30	0.63	0.76	0.12
356.00	0.50	0.59	0.71	0.12
357.00	0.50	0.55	0.64	0.10
358.00	0.50	0.54	0.67	0.13
359.00	0.50	0.56	0.66	0.11
360.00	0.50	0.54	0.66	0.11
361.00	0.50	0.58	0.73	0.15
362.00	0.50	0.61	0.75	0.15
363.00	0.50	0.58	0.75	0.17
364.00	0.50	0.59	0.77	0.18
365.00	0.50	0.57	0.74	0.18
366.00	0.50	0.61	0.77	0.16
367.00	0.50	0.58	0.73	0.15
368.00	0.50	0.59	0.68	0.10
369.00	0.50	0.59	0.67	0.08
370.00	0.50	0.69	0.75	0.07
371.00	0.50	0.66	0.68	0.02
372.00	0.50	0.63	0.65	0.01
373.00	0.50	0.63	0.64	0.01
374.00	0.50	0.63	0.57	-0.05
375.00	0.50	0.63	0.62	-0.01
376.00	0.50	0.59	0.60	0.01
377.00	0.50	0.57	0.59	0.02
378.00	0.50	0.54	0.62	0.08
379.00	0.50	0.57	0.68	0.11
380.00	0.50	0.55	0.69	0.14
381.00	0.50	0.53	0.73	0.20
382.00	0.50	0.54	0.77	0.23
383.00	0.50	0.52	0.70	0.17
384.00	0.50	0.48	0.65	0.17
385.00	0.50	0.50	0.67	0.17
386.00	0.50	0.53	0.71	0.18
387.00	0.50	0.52	0.74	0.22
388.00	0.50	0.52	0.72	0.20
389.00	0.50	0.51	0.71	0.20
390.00	0.50	0.52	0.73	0.21
391.00	0.50	0.52	0.70	0.19
392.00	0.50	0.54	0.72	0.18
393.00	0.50	0.53	0.72	0.19
394.00	0.50	0.52	0.72	0.20
395.00	0.50	0.53	0.71	0.18
396.00	0.50	0.52	0.69	0.17
397.00	0.50	0.50	0.65	0.14
398.00	0.30	0.59	0.74	0.15
399.00	0.30	0.56	0.73	0.17
400.00	0.30	0.55	0.72	0.16
401.00	0.30	0.57	0.73	0.16
402.00	0.30	0.57	0.73	0.16
403.00	0.30	0.57	0.72	0.15
404.00	0.10	0.56	0.72	0.16
405.00	0.10	0.60	0.75	0.15
406.00	0.10	0.55	0.71	0.16
407.00	0.10	0.54	0.69	0.15
408.00	0.10	0.56	0.71	0.15
409.00	0.10	0.56	0.70	0.14
410.00	0.10	0.57	0.68	0.12
411.00	0.10	0.61	0.71	0.10
412.00	0.10	0.67	0.75	0.08
413.00	0.00	0.69	0.76	0.06
414.00	0.00	0.75	0.79	0.04
415.00	0.00	0.81	0.84	0.03
416.00	0.00	0.83	0.84	0.02
417.00	0.00	0.81	0.83	0.03
418.00	0.00	0.76	0.78	0.03
419.00	0.00	0.77	0.78	0.01
420.00	0.00	0.71	0.73	0.01
421.00	0.00	0.71	0.72	0.01
422.00	0.00	0.75	0.76	0.01
423.00	0.00	0.73	0.74	0.01
424.00	0.00	0.72	0.73	0.01
425.00	0.00	0.75	0.76	0.01
426.00	0.00	0.77	0.78	0.01
427.00	0.00	0.76	0.76	0.01
428.00	0.00	0.75	0.75	0.00
429.00	0.00	0.73	0.73	0.01
430.00	0.00	0.77	0.78	0.01
431.00	0.00	0.74	0.75	0.01
432.00	0.10	0.74	0.75	0.01
433.00	0.10	0.74	0.75	0.01
434.00	0.10	0.77	0.78	0.01
435.00	0.10	0.75	0.76	0.01
436.00	0.10	0.70	0.73	0.03
437.00	0.10	0.72	0.76	0.04
438.00	0.10	0.70	0.76	0.05
439.00	0.30	0.70	0.74	0.04
440.00	0.30	0.67	0.71	0.04
441.00	0.30	0.69	0.73	0.04
442.00	0.30	0.69	0.74	0.05
443.00	0.30	0.72	0.77	0.05
444.00	0.30	0.80	0.83	0.03
445.00	0.30	0.72	0.76	0.04
446.00	0.50	0.68	0.73	0.05
447.00	0.50	0.71	0.79	0.07
448.00	0.50	0.71	0.78	0.08
449.00	0.50	0.68	0.79	0.11
450.00	0.50	0.66	0.79	0.13
451.00	0.50	0.65	0.78	0.13
452.00	0.50	0.66	0.79	0.13
453.00	0.50	0.62	0.78	0.16
454.00	0.50	0.59	0.75	0.16
455.00	0.50	0.57	0.71	0.14
456.00	0.50	0.57	0.72	0.15
457.00	0.50	0.52	0.69	0.17
458.00	0.50	0.50	0.68	0.18
459.00	0.50	0.53	0.64	0.10
460.00	0.50	0.53	0.69	0.17
461.00	0.50	0.53	0.75	0.22
462.00	0.50	0.51	0.72	0.21
463.00	0.50	0.49	0.63	0.15
464.00	0.50	0.52	0.73	0.22
465.00	0.50	0.51	0.74	0.23
466.00	0.50	0.53	0.74	0.20
467.00	0.50	0.51	0.73	0.22
468.00	0.50	0.48	0.72	0.24
469.00	0.50	0.53	0.79	0.26
470.00	0.50	0.51	0.74	0.23
471.00	0.50	0.47	0.68	0.21
472.00	0.50	0.51	0.75	0.23
473.00	0.50	0.47	0.79	0.32
474.00	0.50	0.51	0.77	0.26
475.00	0.50	0.54	0.80	0.27
476.00	0.50	0.54	0.77	0.23
477.00	0.50	0.43	0.69	0.26
478.00	0.50	0.42	0.68	0.26
479.00	0.50	0.46	0.70	0.24
480.00	0.50	0.47	0.75	0.28
481.00	0.50	0.47	0.73	0.26
482.00	0.50	0.42	0.70	0.28
483.00	0.50	0.46	0.68	0.21
484.00	0.50	0.49	0.68	0.19
485.00	0.50	0.47	0.61	0.14
486.00	0.50	0.45	0.63	0.18
487.00	0.50	0.49	0.69	0.20
488.00	0.50	0.47	0.66	0.20
489.00	0.50	0.48	0.69	0.21
490.00	0.50	0.45	0.65	0.21
491.00	0.50	0.42	0.67	0.24
492.00	0.50	0.44	0.63	0.19
493.00	0.50	0.48	0.69	0.21
494.00	0.50	0.45	0.65	0.20
495.00	0.50	0.45	0.65	0.20
496.00	0.50	0.48	0.62	0.13
497.00	0.50	0.44	0.50	0.06
498.00	0.50	0.45	0.49	0.04
499.00	0.50	0.43	0.48	0.06
500.00	0.50	0.44	0.49	0.04
501.00	0.50	0.44	0.47	0.03
502.00	0.50	0.47	0.51	0.04
503.00	0.50	0.49	0.55	0.06
504.00	0.50	0.45	0.51	0.06
505.00	0.50	0.42	0.46	0.04
506.00	0.50	0.45	0.54	0.09
507.00	0.50	0.40	0.48	0.07
508.00	0.50	0.42	0.47	0.05
509.00	0.50	0.41	0.38	-0.02
510.00	0.50	0.42	0.36	-0.06
511.00	0.50	0.46	0.36	-0.09
512.00	0.50	0.39	0.30	-0.08
513.00	0.50	0.42	0.36	-0.05
514.00	0.50	0.38	0.35	-0.03
515.00	0.50	0.38	0.40	0.01
516.00	0.50	0.38	0.36	-0.01
517.00	0.50	0.37	0.47	0.09
518.00	0.70	0.39	0.53	0.14
519.00	0.70	0.39	0.50	0.11
520.00	0.70	0.40	0.57	0.17
521.00	0.70	0.36	0.54	0.18
522.00	0.70	0.39	0.56	0.16
523.00	0.70	0.38	0.52	0.14
524.00	0.70	0.35	0.52	0.18
525.00	0.70	0.34	0.51	0.17
526.00	0.70	0.37	0.58	0.21
527.00	0.70	0.32	0.56	0.24
528.00	0.70	0.32	0.54	0.21
529.00	0.70	0.33	0.57	0.24
530.00	0.70	0.33	0.54	0.21
531.00	0.70	0.41	0.63	0.21
532.00	0.70	0.41	0.63	0.23
533.00	0.70	0.42	0.69	0.27
534.00	0.70	0.43	0.81	0.38
535.00	0.70	0.45	0.85	0.39
536.00	0.70	0.44	0.75	0.32
537.00	0.70	0.36	0.65	0.29
538.00	0.70	0.43	0.68	0.25
539.00	0.70	0.47	0.66	0.19
540.00	0.70	0.45	0.65	0.20
541.00	0.70	0.41	0.61	0.21
542.00	0.70	0.41	0.53	0.12
543.00	0.70	0.42	0.51	0.09
544.00	0.70	0.49	0.57	0.08
545.00	0.70	0.51	0.60	0.09
546.00	0.70	0.43	0.56	0.12
547.00	0.70	0.48	0.58	0.10
548.00	0.70	0.44	0.54	0.11
549.00	0.70	0.41	0.51	0.10
550.00	0.70	0.39	0.49	0.10
551.00	0.70	0.46	0.56	0.10
552.00	0.70	0.44	0.56	0.12
553.00	0.70	0.42	0.56	0.14
554.00	0.70	0.42	0.54	0.12
555.00	0.70	0.41	0.53	0.12
556.00	0.70	0.46	0.55	0.09
557.00	0.70	0.43	0.53	0.11
558.00	0.70	0.46	0.58	0.12
559.00	0.70	0.45	0.56	0.11
560.00	0.70	0.43	0.53	0.10
561.00	0.70	0.47	0.55	0.07
562.00	0.70	0.46	0.54	0.08
563.00	0.70	0.42	0.51	0.09
564.00	0.70	0.43	0.57	0.15
565.00	0.70	0.44	0.61	0.17
566.00	0.70	0.42	0.60	0.17
567.00	0.70	0.43	0.59	0.16
568.00	0.70	0.44	0.59	0.15
569.00	0.70	0.44	0.63	0.19
570.00	0.70	0.45	0.65	0.20
571.00	0.70	0.43	0.65	0.23
572.00	0.70	0.40	0.64	0.23
573.00	0.70	0.44	0.65	0.21
574.00	0.70	0.44	0.65	0.21
575.00	0.70	0.40	0.58	0.17
576.00	0.70	0.44	0.60	0.16
577.00	0.70	0.41	0.57	0.16
578.00	0.70	0.41	0.57	0.16
579.00	0.70	0.42	0.54	0.12
580.00	0.70	0.44	0.57	0.13
581.00	0.50	0.48	0.59	0.11
582.00	0.50	0.53	0.63	0.10
583.00	0.50	0.47	0.59	0.12
584.00	0.50	0.49	0.57	0.08
585.00	0.50	0.40	0.51	0.11
586.00	0.50	0.37	0.47	0.09
587.00	0.50	0.34	0.41	0.07
588.00	0.30	0.79	0.83	0.04
589.00	0.30	0.75	0.79	0.05
590.00	0.30	0.66	0.70	0.03
591.00	0.10	0.72	0.74	0.02
592.00	0.10	0.69	0.69	0.00
593.00	0.10	0.76	0.75	-0.01
594.00	0.10	0.70	0.70	0.00
595.00	0.00	0.71	0.70	-0.01
596.00	0.00	0.75	0.75	0.00
597.00	0.00	0.75	0.75	0.00
598.00	0.00	0.75	0.76	0.01
599.00	0.00	0.75	0.75	0.01
600.00	0.00	0.71	0.72	0.01
601.00	0.00	0.75	0.76	0.02
602.00	0.00	0.75	0.76	0.02
603.00	0.00	0.73	0.74	0.02
604.00	0.00	0.73	0.75	0.02
605.00	0.00	0.69	0.71	0.02
606.00	0.00	0.69	0.71	0.02
607.00	0.00	0.71	0.73	0.02
608.00	0.00	0.74	0.76	0.02
609.00	0.00	0.74	0.77	0.03
610.00	0.00	0.73	0.75	0.03
611.00	0.10	0.74	0.76	0.02
612.00	0.10	0.73	0.76	0.04
613.00	0.10	0.67	0.72	0.05
614.00	0.10	0.67	0.74	0.07
615.00	0.30	0.63	0.74	0.12
616.00	0.30	0.64	0.76	0.12
617.00	0.30	0.61	0.77	0.16
618.00	0.30	0.60	0.73	0.13
619.00	0.30	0.54	0.65	0.11
620.00	0.30	0.49	0.64	0.15
621.00	0.50	0.47	0.65	0.18
622.00	0.50	0.47	0.68	0.21
623.00	0.50	0.45	0.67	0.21
624.00	0.50	0.44	0.65	0.21
625.00	0.50	0.39	0.52	0.14
626.00	0.50	0.41	0.57	0.16
627.00	0.50	0.40	0.53	0.13
628.00	0.50	0.41	0.54	0.13
629.00	0.50	0.41	0.55	0.14
630.00	0.50	0.42	0.53	0.11
631.00	0.50	0.40	0.53	0.13
632.00	0.50	0.39	0.47	0.09
633.00	0.50	0.40	0.51	0.11
634.00	0.50	0.37	0.44	0.07
635.00	0.50	0.39	0.47	0.07
636.00	0.50	0.35	0.46	0.11
637.00	0.50	0.36	0.48	0.12
638.00	0.50	0.40	0.51	0.12
639.00	0.50	0.39	0.55	0.16
640.00	0.50	0.40	0.58	0.18
641.00	0.50	0.39	0.55	0.16
642.00	0.50	0.38	0.50	0.12
643.00	0.50	0.37	0.48	0.11
644.00	0.50	0.38	0.56	0.18
645.00	0.50	0.39	0.63	0.24
646.00	0.50	0.36	0.61	0.25
647.00	0.50	0.39	0.66	0.27
648.00	0.50	0.37	0.70	0.33
649.00	0.50	0.37	0.64	0.27
650.00	0.50	0.39	0.65	0.26
651.00	0.50	0.37	0.67	0.29
652.00	0.50	0.37	0.74	0.36
653.00	0.50	0.37	0.66	0.29
654.00	0.50	0.40	0.63	0.23
655.00	0.50	0.37	0.63	0.26
656.00	0.50	0.36	0.64	0.28
657.00	0.50	0.37	0.66	0.29
658.00	0.50	0.35	0.70	0.35
659.00	0.50	0.35	0.73	0.37
660.00	0.50	0.33	0.71	0.37
661.00	0.50	0.35	0.73	0.38
662.00	0.50	0.36	0.72	0.37
663.00	0.50	0.35	0.79	0.44
664.00	0.50	0.38	0.82	0.45
665.00	0.50	0.37	0.74	0.37
666.00	0.50	0.38	0.73	0.35
667.00	0.50	0.38	0.66	0.28
668.00	0.50	0.39	0.59	0.21
669.00	0.50	0.40	0.59	0.19
670.00	0.50	0.40	0.55	0.15
671.00	0.50	0.40	0.49	0.09
672.00	0.50	0.40	0.47	0.07
673.00	0.50	0.39	0.48	0.09
674.00	0.30	0.41	0.52	0.11
675.00	0.30	0.43	0.52	0.09
676.00	0.30	0.48	0.51	0.04
677.00	0.30	0.52	0.59	0.08
678.00	0.30	0.57	0.66	0.09
679.00	0.30	0.56	0.67	0.11
680.00	0.30	0.55	0.68	0.13
681.00	0.30	0.58	0.71	0.13
682.00	0.30	0.65	0.76	0.12
683.00	0.30	0.64	0.75	0.11
684.00	0.30	0.64	0.74	0.10
685.00	0.30	0.62	0.74	0.12
686.00	0.30	0.61	0.75	0.14
687.00	0.30	0.61	0.74	0.13
688.00	0.30	0.59	0.73	0.13
689.00	0.30	0.57	0.70	0.13
690.00	0.30	0.62	0.76	0.14
691.00	0.30	0.70	0.80	0.11
692.00	0.50	0.67	0.76	0.09
693.00	0.50	0.63	0.72	0.08
694.00	0.50	0.69	0.78	0.09
695.00	0.50	0.67	0.76	0.09
696.00	0.50	0.70	0.81	0.11
697.00	0.50	0.57	0.67	0.10
698.00	0.50	0.55	0.63	0.08
699.00	0.50	0.58	0.65	0.07
700.00	0.50	0.59	0.64	0.06
701.00	0.50	0.62	0.66	0.04
702.00	0.50	0.58	0.65	0.07
703.00	0.50	0.57	0.63	0.06
704.00	0.50	0.55	0.61	0.07
705.00	0.50	0.55	0.61	0.06
706.00	0.50	0.51	0.59	0.08
707.00	0.50	0.50	0.58	0.08
708.00	0.50	0.50	0.61	0.11
709.00	0.50	0.53	0.64	0.12
710.00	0.50	0.51	0.64	0.13
711.00	0.50	0.48	0.65	0.17
712.00	0.50	0.50	0.68	0.17
713.00	0.50	0.51	0.72	0.21
714.00	0.50	0.48	0.73	0.25
715.00	0.50	0.49	0.74	0.25
716.00	0.50	0.48	0.74	0.26
717.00	0.50	0.50	0.79	0.30
718.00	0.50	0.49	0.75	0.26
719.00	0.50	0.50	0.73	0.23
720.00	0.50	0.50	0.76	0.25
721.00	0.50	0.51	0.79	0.28
722.00	0.50	0.51	0.78	0.27
723.00	0.50	0.50	0.71	0.21
724.00	0.50	0.48	0.70	0.21
725.00	0.50	0.49	0.70	0.20
726.00	0.50	0.50	0.65	0.14
727.00	0.50	0.52	0.59	0.08
728.00	0.50	0.54	0.67	0.13
729.00	0.50	0.52	0.71	0.19
730.00	0.50	0.54	0.70	0.16
731.00	0.50	0.53	0.67	0.13
732.00	0.50	0.54	0.67	0.13
733.00	0.50	0.53	0.68	0.15
734.00	0.50	0.51	0.67	0.15
735.00	0.50	0.54	0.71	0.17
736.00	0.50	0.53	0.71	0.18
737.00	0.50	0.53	0.74	0.20
738.00	0.50	0.55	0.71	0.16
739.00	0.50	0.56	0.73	0.17
740.00	0.50	0.54	0.71	0.17
741.00	0.50	0.55	0.71	0.16
742.00	0.50	0.55	0.71	0.16
743.00	0.50	0.53	0.70	0.17
744.00	0.50	0.54	0.70	0.16
745.00	0.50	0.53	0.73	0.20
746.00	0.50	0.54	0.76	0.22
747.00	0.50	0.54	0.73	0.19
748.00	0.50	0.52	0.77	0.24
749.00	0.50	0.53	0.76	0.23
750.00	0.50	0.51	0.74	0.23
751.00	0.50	0.53	0.75	0.22
752.00	0.50	0.51	0.74	0.23
753.00	0.50	0.51	0.76	0.24
754.00	0.50	0.50	0.74	0.24
755.00	0.50	0.49	0.72	0.24
756.00	0.50	0.49	0.73	0.24
757.00	0.50	0.48	0.72	0.24
758.00	0.50	0.49	0.67	0.18
759.00	0.50	0.48	0.63	0.15
760.00	0.50	0.46	0.65	0.20
761.00	0.50	0.46	0.65	0.18
762.00	0.50	0.45	0.60	0.15
763.00	0.50	0.46	0.60	0.14
764.00	0.50	0.47	0.61	0.14
765.00	0.50	0.47	0.59	0.12
766.00	0.50	0.50	0.63	0.13
767.00	0.50	0.56	0.69	0.13
768.00	0.50	0.56	0.72	0.16
769.00	0.50	0.59	0.77	0.19
770.00	0.50	0.57	0.73	0.16
771.00	0.30	0.58	0.77	0.19
772.00	0.30	0.56	0.75	0.19
773.00	0.30	0.58	0.74	0.15
774.00	0.30	0.56	0.72	0.17
775.00	0.30	0.58	0.73	0.15
776.00	0.30	0.64	0.77	0.13
777.00	0.30	0.66	0.77	0.12
778.00	0.30	0.67	0.78	0.12
779.00	0.30	0.70	0.81	0.10
780.00	0.30	0.69	0.78	0.09
781.00	0.10	0.72	0.80	0.08
782.00	0.10	0.67	0.73	0.06
783.00	0.10	0.72	0.78	0.07
784.00	0.10	0.76	0.80	0.04
785.00	0.00	0.75	0.79	0.04
786.00	0.00	0.76	0.78	0.03
787.00	0.00	0.76	0.78	0.03
788.00	0.00	0.75	0.76	0.01
789.00	0.00	0.75	0.75	0.01
790.00	0.00	0.76	0.77	0.01
791.00	0.00	0.74	0.75	0.01
792.00	0.00	0.72	0.73	0.01
793.00	0.00	0.74	0.75	0.01
794.00	0.00	0.74	0.77	0.03
795.00	0.00	0.73	0.76	0.03
796.00	0.00	0.72	0.75	0.03
797.00	0.00	0.70	0.74	0.03
798.00	0.00	0.69	0.72	0.03
799.00	0.00	0.74	0.77	0.03
800.00	0.00	0.73	0.76	0.03
801.00	0.00	0.72	0.74	0.03
802.00	0.00	0.70	0.73	0.03
803.00	0.00	0.72	0.76	0.05
804.00	0.00	0.74	0.76	0.02
805.00	0.00	0.74	0.76	0.03
806.00	0.00	0.69	0.72	0.03
807.00	0.00	0.68	0.71	0.03
808.00	0.00	0.72	0.75	0.02
809.00	0.00	0.75	0.77	0.02
810.00	0.10	0.74	0.76	0.02
811.00	0.10	0.72	0.74	0.02
812.00	0.10	0.71	0.74	0.03
813.00	0.10	0.74	0.76	0.02
814.00	0.10	0.72	0.76	0.04
815.00	0.30	0.71	0.75	0.04
816.00	0.30	0.73	0.75	0.02
817.00	0.30	0.62	0.69	0.07
818.00	0.50	0.56	0.68	0.12
819.00	0.50	0.48	0.59	0.11
820.00	0.50	0.58	0.72	0.14
821.00	0.50	0.46	0.62	0.16
822.00	0.50	0.39	0.62	0.22
823.00	0.50	0.35	0.62	0.27
824.00	0.50	0.38	0.58	0.20
825.00	0.50	0.37	0.60	0.22
826.00	0.50	0.35	0.64	0.29
827.00	0.50	0.28	0.55	0.28
828.00	0.50	0.33	0.58	0.25
829.00	0.50	0.35	0.68	0.33
830.00	0.50	0.33	0.57	0.24
831.00	0.50	0.33	0.60	0.27
832.00	0.70	0.31	0.53	0.22
833.00	0.70	0.31	0.52	0.21
834.00	0.70	0.30	0.60	0.30
835.00	0.70	0.31	0.62	0.31
836.00	0.70	0.29	0.65	0.36
837.00	0.70	0.30	0.58	0.27
838.00	0.70	0.28	0.55	0.28
839.00	0.70	0.29	0.46	0.17
840.00	0.70	0.28	0.50	0.22
841.00	0.70	0.28	0.48	0.20
842.00	0.70	0.26	0.49	0.23
843.00	0.70	0.25	0.38	0.14
844.00	0.70	0.23	0.28	0.05
845.00	0.70	0.23	0.21	-0.02
846.00	0.70	0.24	0.12	-0.11
847.00	0.70	0.23	0.22	-0.01
848.00	0.70	0.25	0.28	0.03
849.00	0.70	0.27	0.42	0.14
850.00	0.70	0.26	0.42	0.16
851.00	0.70	0.27	0.43	0.16
852.00	0.70	0.27	0.46	0.20
853.00	0.70	0.26	0.47	0.21
854.00	0.70	0.28	0.49	0.21
855.00	0.70	0.27	0.49	0.22
856.00	0.70	0.28	0.48	0.20
857.00	0.70	0.29	0.40	0.11
858.00	0.70	0.33	0.41	0.08
859.00	0.70	0.35	0.41	0.06
860.00	0.70	0.36	0.38	0.02
861.00	0.70	0.34	0.37	0.02
862.00	0.70	0.34	0.37	0.03
863.00	0.70	0.33	0.34	0.00
864.00	0.70	0.32	0.33	0.01
865.00	0.70	0.32	0.40	0.08
866.00	0.70	0.32	0.42	0.10
867.00	0.70	0.33	0.41	0.08
868.00	0.70	0.36	0.45	0.09
869.00	0.70	0.34	0.38	0.04
870.00	0.70	0.34	0.43	0.09
871.00	0.70	0.35	0.49	0.14
872.00	0.70	0.34	0.41	0.07
873.00	0.70	0.32	0.45	0.13
874.00	0.70	0.33	0.47	0.15
875.00	0.70	0.33	0.40	0.07
876.00	0.70	0.36	0.46	0.10
877.00	0.70	0.37	0.51	0.14
878.00	0.70	0.38	0.52	0.14
879.00	0.70	0.39	0.51	0.12
880.00	0.70	0.39	0.49	0.10
881.00	0.30	0.41	0.48	0.07
882.00	0.30	0.45	0.57	0.12
883.00	0.30	0.43	0.51	0.08
884.00	0.30	0.53	0.59	0.06
885.00	0.30	0.48	0.57	0.09
886.00	0.30	0.46	0.53	0.07
887.00	0.30	0.53	0.61	0.09
888.00	0.30	0.58	0.66	0.08
889.00	0.30	0.61	0.72	0.11
890.00	0.30	0.70	0.80	0.10
891.00	0.30	0.68	0.78	0.10
892.00	0.30	0.69	0.77	0.08
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				

==> data/faceocc2.txt <==
fid	occfrac	iou1	iou2	diou2
1.00	0.00	0.98	0.98	0.00
2.00	0.00	0.89	0.89	0.00
3.00	0.00	0.82	0.83	0.00
4.00	0.00	0.81	0.82	0.00
5.00	0.00	0.78	0.79	0.01
6.00	0.00	0.76	0.77	0.01
7.00	0.00	0.76	0.76	0.01
8.00	0.00	0.76	0.77	0.01
9.00	0.00	0.77	0.78	0.01
10.00	0.00	0.76	0.77	0.01
11.00	0.00	0.77	0.77	0.01
12.00	0.00	0.76	0.77	0.01
13.00	0.00	0.75	0.77	0.02
14.00	0.00	0.74	0.76	0.02
15.00	0.00	0.71	0.73	0.02
16.00	0.00	0.72	0.74	0.03
17.00	0.00	0.70	0.72	0.02
18.00	0.00	0.71	0.74	0.02
19.00	0.00	0.67	0.69	0.02
20.00	0.00	0.69	0.72	0.03
21.00	0.00	0.72	0.74	0.03
22.00	0.00	0.75	0.77	0.03
23.00	0.00	0.76	0.78	0.02
24.00	0.00	0.74	0.76	0.02
25.00	0.00	0.72	0.74	0.01
26.00	0.00	0.74	0.75	0.01
27.00	0.00	0.70	0.71	0.01
28.00	0.00	0.70	0.71	0.01
29.00	0.00	0.70	0.70	0.01
30.00	0.00	0.75	0.75	0.01
31.00	0.00	0.75	0.76	0.01
32.00	0.00	0.73	0.74	0.00
33.00	0.00	0.72	0.72	0.01
34.00	0.00	0.76	0.77	0.01
35.00	0.00	0.75	0.76	0.01
36.00	0.00	0.74	0.75	0.01
37.00	0.00	0.78	0.79	0.01
38.00	0.00	0.73	0.77	0.04
39.00	0.00	0.72	0.75	0.03
40.00	0.00	0.71	0.76	0.04
41.00	0.00	0.68	0.73	0.05
42.00	0.00	0.70	0.74	0.04
43.00	0.00	0.67	0.72	0.05
44.00	0.00	0.65	0.71	0.05
45.00	0.00	0.68	0.74	0.07
46.00	0.00	0.75	0.83	0.08
47.00	0.00	0.69	0.79	0.10
48.00	0.00	0.71	0.79	0.08
49.00	0.00	0.66	0.77	0.11
50.00	0.00	0.68	0.79	0.11
51.00	0.00	0.69	0.80	0.11
52.00	0.00	0.66	0.78	0.12
53.00	0.00	0.65	0.77	0.11
54.00	0.00	0.68	0.80	0.11
55.00	0.00	0.65	0.75	0.10
56.00	0.00	0.68	0.77	0.08
57.00	0.00	0.67	0.73	0.07
58.00	0.00	0.72	0.79	0.07
59.00	0.00	0.70	0.77	0.07
60.00	0.00	0.67	0.73	0.06
61.00	0.00	0.70	0.78	0.08
62.00	0.00	0.70	0.78	0.09
63.00	0.00	0.70	0.78	0.08
64.00	0.00	0.68	0.77	0.09
65.00	0.00	0.65	0.74	0.09
66.00	0.00	0.68	0.75	0.07
67.00	0.00	0.67	0.75	0.08
68.00	0.00	0.65	0.71	0.06
69.00	0.00	0.65	0.71	0.06
70.00	0.00	0.68	0.73	0.05
71.00	0.00	0.64	0.70	0.06
72.00	0.00	0.72	0.75	0.04
73.00	0.00	0.69	0.74	0.05
74.00	0.00	0.69	0.72	0.04
75.00	0.00	0.68	0.73	0.04
76.00	0.00	0.70	0.74	0.03
77.00	0.10	0.74	0.76	0.02
78.00	0.10	0.75	0.77	0.02
79.00	0.10	0.74	0.76	0.02
80.00	0.10	0.74	0.77	0.03
81.00	0.10	0.75	0.77	0.02
82.00	0.10	0.75	0.77	0.02
83.00	0.10	0.76	0.78	0.02
84.00	0.10	0.79	0.80	0.02
85.00	0.10	0.68	0.69	0.02
86.00	0.10	0.74	0.76	0.02
87.00	0.10	0.70	0.71	0.01
88.00	0.10	0.76	0.78	0.02
89.00	0.10	0.78	0.79	0.01
90.00	0.00	0.79	0.80	0.01
91.00	0.00	0.80	0.81	0.01
92.00	0.00	0.77	0.78	0.01
93.00	0.00	0.77	0.78	0.01
94.00	0.00	0.71	0.71	0.01
95.00	0.00	0.76	0.76	0.00
96.00	0.00	0.66	0.66	0.01
97.00	0.00	0.72	0.74	0.02
98.00	0.00	0.69	0.71	0.02
99.00	0.00	0.77	0.79	0.02
100.00	0.00	0.77	0.78	0.01
101.00	0.00	0.69	0.71	0.02
102.00	0.00	0.77	0.78	0.01
103.00	0.00	0.73	0.74	0.01
104.00	0.00	0.74	0.76	0.02
105.00	0.00	0.74	0.77	0.03
106.00	0.00	0.72	0.74	0.03
107.00	0.00	0.71	0.72	0.01
108.00	0.00	0.74	0.75	0.01
109.00	0.00	0.75	0.77	0.01
110.00	0.00	0.76	0.77	0.00
111.00	0.00	0.70	0.72	0.02
112.00	0.00	0.71	0.72	0.01
113.00	0.00	0.66	0.70	0.04
114.00	0.00	0.69	0.73	0.04
115.00	0.00	0.69	0.73	0.04
116.00	0.00	0.70	0.73	0.03
117.00	0.00	0.66	0.70	0.04
118.00	0.00	0.71	0.75	0.04
119.00	0.00	0.71	0.75	0.04
120.00	0.00	0.71	0.76	0.04
121.00	0.00	0.71	0.75	0.04
122.00	0.00	0.70	0.74	0.04
123.00	0.00	0.70	0.72	0.01
124.00	0.00	0.73	0.74	0.01
125.00	0.00	0.75	0.75	0.01
126.00	0.00	0.75	0.76	0.01
127.00	0.00	0.72	0.75	0.03
128.00	0.10	0.76	0.79	0.03
129.00	0.10	0.73	0.78	0.05
130.00	0.10	0.72	0.79	0.07
131.00	0.10	0.67	0.73	0.07
132.00	0.10	0.66	0.75	0.09
133.00	0.30	0.66	0.76	0.09
134.00	0.30	0.67	0.79	0.12
135.00	0.30	0.64	0.76	0.12
136.00	0.30	0.62	0.77	0.15
137.00	0.30	0.64	0.81	0.17
138.00	0.30	0.58	0.78	0.20
139.00	0.30	0.60	0.77	0.17
140.00	0.50	0.56	0.73	0.17
141.00	0.50	0.59	0.75	0.16
142.00	0.50	0.56	0.71	0.15
143.00	0.50	0.56	0.71	0.15
144.00	0.50	0.52	0.66	0.14
145.00	0.50	0.48	0.66	0.18
146.00	0.50	0.48	0.65	0.18
147.00	0.50	0.45	0.59	0.15
148.00	0.50	0.43	0.57	0.14
149.00	0.50	0.42	0.54	0.12
150.00	0.50	0.41	0.54	0.12
151.00	0.50	0.42	0.60	0.18
152.00	0.50	0.37	0.57	0.20
153.00	0.50	0.36	0.57	0.21
154.00	0.50	0.39	0.59	0.20
155.00	0.50	0.36	0.56	0.20
156.00	0.50	0.35	0.57	0.23
157.00	0.50	0.35	0.58	0.23
158.00	0.50	0.35	0.59	0.24
159.00	0.50	0.34	0.59	0.24
160.00	0.50	0.34	0.54	0.20
161.00	0.50	0.32	0.49	0.17
162.00	0.50	0.32	0.43	0.11
163.00	0.50	0.33	0.44	0.12
164.00	0.50	0.31	0.41	0.10
165.00	0.50	0.34	0.42	0.07
166.00	0.50	0.31	0.36	0.05
167.00	0.50	0.33	0.34	0.01
168.00	0.50	0.32	0.30	-0.02
169.00	0.50	0.33	0.36	0.03
170.00	0.50	0.33	0.36	0.03
171.00	0.50	0.32	0.37	0.05
172.00	0.50	0.32	0.37	0.06
173.00	0.50	0.36	0.38	0.01
174.00	0.50	0.36	0.42	0.06
175.00	0.50	0.39	0.48	0.09
176.00	0.50	0.39	0.45	0.06
177.00	0.50	0.40	0.48	0.08
178.00	0.50	0.45	0.53	0.09
179.00	0.30	0.47	0.55	0.08
180.00	0.30	0.49	0.59	0.10
181.00	0.10	0.52	0.62	0.10
182.00	0.10	0.53	0.67	0.14
183.00	0.10	0.52	0.68	0.16
184.00	0.00	0.55	0.70	0.15
185.00	0.00	0.52	0.65	0.13
186.00	0.00	0.46	0.62	0.16
187.00	0.00	0.46	0.62	0.16
188.00	0.00	0.47	0.64	0.17
189.00	0.00	0.42	0.60	0.19
190.00	0.00	0.44	0.63	0.19
191.00	0.00	0.43	0.65	0.22
192.00	0.00	0.40	0.63	0.24
193.00	0.00	0.43	0.61	0.18
194.00	0.00	0.42	0.58	0.16
195.00	0.00	0.40	0.58	0.19
196.00	0.00	0.38	0.60	0.23
197.00	0.00	0.40	0.69	0.29
198.00	0.00	0.40	0.62	0.23
199.00	0.00	0.39	0.59	0.20
200.00	0.00	0.41	0.66	0.25
201.00	0.00	0.39	0.63	0.23
202.00	0.00	0.39	0.58	0.20
203.00	0.00	0.39	0.66	0.27
204.00	0.00	0.37	0.64	0.27
205.00	0.00	0.36	0.61	0.24
206.00	0.00	0.37	0.56	0.19
207.00	0.00	0.37	0.56	0.19
208.00	0.00	0.35	0.58	0.23
209.00	0.00	0.37	0.60	0.23
210.00	0.00	0.36	0.53	0.17
211.00	0.00	0.38	0.57	0.19
212.00	0.00	0.38	0.59	0.21
213.00	0.00	0.37	0.53	0.15
214.00	0.00	0.37	0.52	0.15
215.00	0.00	0.37	0.54	0.18
216.00	0.00	0.36	0.56	0.20
217.00	0.00	0.38	0.57	0.19
218.00	0.00	0.36	0.53	0.17
219.00	0.00	0.37	0.50	0.12
220.00	0.00	0.39	0.52	0.13
221.00	0.00	0.41	0.52	0.11
222.00	0.00	0.42	0.54	0.13
223.00	0.00	0.40	0.53	0.13
224.00	0.00	0.41	0.55	0.15
225.00	0.00	0.44	0.61	0.17
226.00	0.00	0.41	0.56	0.15
227.00	0.00	0.40	0.54	0.14
228.00	0.00	0.42	0.57	0.15
229.00	0.00	0.43	0.66	0.23
230.00	0.00	0.42	0.64	0.22
231.00	0.00	0.44	0.65	0.22
232.00	0.00	0.43	0.61	0.19
233.00	0.00	0.44	0.67	0.23
234.00	0.00	0.43	0.62	0.19
235.00	0.00	0.45	0.64	0.19
236.00	0.00	0.46	0.62	0.16
237.00	0.00	0.45	0.64	0.19
238.00	0.00	0.43	0.64	0.21
239.00	0.00	0.44	0.62	0.18
240.00	0.00	0.44	0.61	0.17
241.00	0.00	0.44	0.58	0.14
242.00	0.00	0.47	0.63	0.16
243.00	0.00	0.47	0.61	0.14
244.00	0.00	0.44	0.63	0.19
245.00	0.10	0.45	0.64	0.18
246.00	0.10	0.46	0.67	0.21
247.00	0.10	0.48	0.63	0.15
248.00	0.10	0.46	0.61	0.15
249.00	0.10	0.47	0.62	0.15
250.00	0.10	0.47	0.64	0.16
251.00	0.10	0.46	0.63	0.17
252.00	0.10	0.47	0.60	0.13
253.00	0.10	0.44	0.58	0.14
254.00	0.30	0.43	0.56	0.13
255.00	0.30	0.42	0.55	0.13
256.00	0.30	0.37	0.49	0.11
257.00	0.30	0.39	0.49	0.10
258.00	0.30	0.39	0.48	0.09
259.00	0.30	0.40	0.52	0.12
260.00	0.30	0.41	0.54	0.13
261.00	0.30	0.45	0.59	0.15
262.00	0.30	0.41	0.60	0.19
263.00	0.30	0.43	0.62	0.19
264.00	0.30	0.44	0.62	0.19
265.00	0.30	0.45	0.64	0.20
266.00	0.30	0.44	0.65	0.21
267.00	0.30	0.46	0.66	0.21
268.00	0.30	0.48	0.69	0.21
269.00	0.30	0.51	0.71	0.20
270.00	0.30	0.47	0.66	0.20
271.00	0.30	0.46	0.67	0.21
272.00	0.30	0.44	0.60	0.17
273.00	0.30	0.43	0.68	0.25
274.00	0.30	0.45	0.65	0.20
275.00	0.30	0.42	0.61	0.19
276.00	0.10	0.42	0.61	0.19
277.00	0.10	0.45	0.67	0.22
278.00	0.10	0.44	0.66	0.22
279.00	0.00	0.42	0.64	0.22
280.00	0.00	0.44	0.61	0.17
281.00	0.00	0.42	0.59	0.17
282.00	0.00	0.41	0.58	0.17
283.00	0.00	0.41	0.56	0.16
284.00	0.00	0.39	0.57	0.18
285.00	0.00	0.41	0.56	0.14
286.00	0.00	0.42	0.58	0.16
287.00	0.00	0.40	0.56	0.16
288.00	0.00	0.40	0.54	0.15
289.00	0.00	0.38	0.54	0.16
290.00	0.00	0.39	0.58	0.18
291.00	0.00	0.36	0.54	0.17
292.00	0.00	0.38	0.58	0.19
293.00	0.00	0.37	0.56	0.19
294.00	0.00	0.36	0.53	0.17
295.00	0.00	0.36	0.56	0.20
296.00	0.00	0.37	0.54	0.17
297.00	0.00	0.38	0.57	0.19
298.00	0.00	0.41	0.59	0.18
299.00	0.00	0.38	0.53	0.15
300.00	0.00	0.40	0.56	0.16
301.00	0.00	0.40	0.55	0.15
302.00	0.00	0.44	0.60	0.16
303.00	0.00	0.44	0.59	0.15
304.00	0.00	0.46	0.59	0.13
305.00	0.00	0.44	0.57	0.13
306.00	0.00	0.45	0.61	0.16
307.00	0.00	0.45	0.62	0.17
308.00	0.00	0.46	0.62	0.17
309.00	0.00	0.45	0.59	0.15
310.00	0.00	0.44	0.62	0.19
311.00	0.00	0.43	0.63	0.19
312.00	0.00	0.44	0.62	0.18
313.00	0.00	0.47	0.62	0.16
314.00	0.00	0.45	0.62	0.17
315.00	0.00	0.46	0.61	0.15
316.00	0.00	0.44	0.57	0.13
317.00	0.00	0.45	0.56	0.11
318.00	0.00	0.46	0.58	0.13
319.00	0.00	0.47	0.62	0.14
320.00	0.00	0.45	0.54	0.09
321.00	0.00	0.46	0.56	0.10
322.00	0.00	0.48	0.57	0.09
323.00	0.00	0.48	0.58	0.09
324.00	0.00	0.63	0.71	0.08
325.00	0.00	0.69	0.73	0.04
326.00	0.00	0.78	0.81	0.03
327.00	0.00	0.76	0.78	0.02
328.00	0.00	0.82	0.82	0.00
329.00	0.00	0.80	0.80	0.00
330.00	0.00	0.79	0.81	0.01
331.00	0.00	0.76	0.77	0.00
332.00	0.00	0.79	0.79	0.01
333.00	0.00	0.78	0.80	0.01
334.00	0.00	0.75	0.78	0.02
335.00	0.00	0.68	0.73	0.05
336.00	0.00	0.68	0.73	0.05
337.00	0.00	0.61	0.69	0.08
338.00	0.00	0.66	0.73	0.07
339.00	0.00	0.63	0.71	0.07
340.00	0.00	0.71	0.79	0.07
341.00	0.00	0.68	0.75	0.07
342.00	0.00	0.69	0.79	0.10
343.00	0.00	0.69	0.79	0.10
344.00	0.00	0.67	0.75	0.08
345.00	0.00	0.61	0.72	0.11
346.00	0.00	0.65	0.74	0.10
347.00	0.00	0.68	0.77	0.09
348.00	0.00	0.60	0.73	0.13
349.00	0.00	0.62	0.74	0.13
350.00	0.00	0.63	0.78	0.14
351.00	0.00	0.65	0.81	0.17
352.00	0.00	0.68	0.85	0.17
353.00	0.00	0.64	0.79	0.14
354.00	0.00	0.60	0.75	0.15
355.00	0.00	0.62	0.78	0.16
356.00	0.00	0.61	0.78	0.17
357.00	0.00	0.57	0.74	0.16
358.00	0.00	0.59	0.73	0.14
359.00	0.00	0.59	0.76	0.17
360.00	0.00	0.67	0.79	0.13
361.00	0.00	0.57	0.73	0.16
362.00	0.00	0.62	0.75	0.13
363.00	0.00	0.59	0.78	0.20
364.00	0.00	0.57	0.78	0.21
365.00	0.00	0.56	0.75	0.19
366.00	0.00	0.59	0.77	0.18
367.00	0.00	0.58	0.80	0.22
368.00	0.00	0.61	0.83	0.22
369.00	0.00	0.73	0.88	0.15
370.00	0.00	0.66	0.84	0.18
371.00	0.00	0.69	0.84	0.16
372.00	0.00	0.71	0.84	0.13
373.00	0.00	0.71	0.81	0.09
374.00	0.00	0.69	0.77	0.09
375.00	0.00	0.68	0.77	0.10
376.00	0.00	0.69	0.76	0.08
377.00	0.00	0.67	0.73	0.06
378.00	0.00	0.66	0.71	0.06
379.00	0.00	0.68	0.72	0.04
380.00	0.00	0.77	0.80	0.03
381.00	0.00	0.69	0.77	0.08
382.00	0.00	0.67	0.76	0.09
383.00	0.00	0.60	0.69	0.09
384.00	0.00	0.61	0.70	0.08
385.00	0.00	0.57	0.66	0.09
386.00	0.00	0.57	0.67	0.10
387.00	0.00	0.56	0.69	0.13
388.00	0.00	0.53	0.63	0.11
389.00	0.00	0.56	0.67	0.11
390.00	0.00	0.63	0.72	0.08
391.00	0.00	0.68	0.73	0.05
392.00	0.00	0.66	0.73	0.07
393.00	0.00	0.67	0.74	0.07
394.00	0.00	0.65	0.76	0.11
395.00	0.00	0.62	0.76	0.14
396.00	0.00	0.58	0.75	0.17
397.00	0.00	0.59	0.73	0.14
398.00	0.00	0.59	0.74	0.14
399.00	0.00	0.55	0.74	0.19
400.00	0.00	0.57	0.75	0.18
401.00	0.10	0.58	0.75	0.17
402.00	0.10	0.53	0.73	0.20
403.00	0.10	0.55	0.75	0.20
404.00	0.10	0.59	0.77	0.18
405.00	0.10	0.56	0.76	0.20
406.00	0.10	0.57	0.73	0.16
407.00	0.10	0.53	0.71	0.18
408.00	0.10	0.55	0.74	0.19
409.00	0.10	0.55	0.74	0.18
410.00	0.10	0.52	0.70	0.18
411.00	0.10	0.48	0.71	0.22
412.00	0.10	0.53	0.69	0.17
413.00	0.10	0.48	0.65	0.16
414.00	0.10	0.49	0.67	0.18
415.00	0.10	0.51	0.66	0.15
416.00	0.10	0.48	0.67	0.18
417.00	0.10	0.49	0.68	0.19
418.00	0.10	0.50	0.66	0.16
419.00	0.10	0.50	0.62	0.12
420.00	0.10	0.54	0.65	0.11
421.00	0.10	0.56	0.65	0.09
422.00	0.10	0.56	0.65	0.08
423.00	0.10	0.53	0.65	0.12
424.00	0.10	0.56	0.69	0.13
425.00	0.10	0.53	0.66	0.13
426.00	0.10	0.53	0.64	0.11
427.00	0.10	0.57	0.64	0.08
428.00	0.10	0.59	0.68	0.09
429.00	0.00	0.63	0.75	0.12
430.00	0.00	0.52	0.65	0.14
431.00	0.00	0.50	0.64	0.14
432.00	0.00	0.60	0.77	0.16
433.00	0.00	0.52	0.67	0.15
434.00	0.00	0.56	0.69	0.12
435.00	0.00	0.49	0.68	0.19
436.00	0.00	0.51	0.68	0.16
437.00	0.00	0.54	0.68	0.14
438.00	0.00	0.53	0.66	0.13
439.00	0.00	0.54	0.66	0.13
440.00	0.00	0.49	0.63	0.14
441.00	0.00	0.49	0.64	0.14
442.00	0.00	0.53	0.69	0.16
443.00	0.00	0.50	0.68	0.17
444.00	0.10	0.54	0.68	0.14
445.00	0.10	0.56	0.66	0.10
446.00	0.10	0.55	0.70	0.15
447.00	0.10	0.52	0.71	0.18
448.00	0.10	0.56	0.73	0.17
449.00	0.10	0.57	0.74	0.17
450.00	0.10	0.56	0.74	0.18
451.00	0.10	0.59	0.75	0.16
452.00	0.10	0.56	0.71	0.15
453.00	0.10	0.56	0.69	0.13
454.00	0.10	0.63	0.74	0.11
455.00	0.10	0.61	0.73	0.11
456.00	0.10	0.60	0.71	0.12
457.00	0.10	0.60	0.69	0.09
458.00	0.10	0.57	0.65	0.08
459.00	0.30	0.57	0.65	0.08
460.00	0.30	0.56	0.62	0.06
461.00	0.30	0.57	0.66	0.09
462.00	0.30	0.54	0.63	0.09
463.00	0.30	0.59	0.67	0.08
464.00	0.30	0.52	0.64	0.12
465.00	0.30	0.52	0.66	0.14
466.00	0.30	0.55	0.69	0.15
467.00	0.30	0.55	0.70	0.15
468.00	0.30	0.51	0.68	0.18
469.00	0.30	0.50	0.65	0.15
470.00	0.30	0.52	0.67	0.16
471.00	0.30	0.54	0.67	0.13
472.00	0.30	0.57	0.69	0.12
473.00	0.30	0.53	0.68	0.15
474.00	0.30	0.50	0.64	0.14
475.00	0.30	0.53	0.68	0.15
476.00	0.30	0.55	0.70	0.15
477.00	0.30	0.57	0.74	0.16
478.00	0.30	0.53	0.71	0.17
479.00	0.30	0.54	0.75	0.22
480.00	0.30	0.51	0.73	0.22
481.00	0.30	0.58	0.78	0.20
482.00	0.30	0.51	0.77	0.26
483.00	0.30	0.50	0.74	0.24
484.00	0.30	0.53	0.71	0.19
485.00	0.30	0.45	0.66	0.21
486.00	0.30	0.51	0.73	0.22
487.00	0.30	0.54	0.74	0.19
488.00	0.30	0.52	0.74	0.22
489.00	0.30	0.44	0.66	0.22
490.00	0.30	0.46	0.65	0.19
491.00	0.30	0.46	0.64	0.18
492.00	0.30	0.47	0.59	0.12
493.00	0.30	0.39	0.59	0.19
494.00	0.30	0.41	0.60	0.18
495.00	0.30	0.44	0.65	0.21
496.00	0.30	0.43	0.63	0.20
497.00	0.30	0.45	0.67	0.22
498.00	0.30	0.45	0.69	0.24
499.00	0.30	0.48	0.72	0.24
500.00	0.30	0.49	0.74	0.25
501.00	0.10	0.54	0.81	0.27
502.00	0.10	0.53	0.76	0.24
503.00	0.10	0.54	0.77	0.23
504.00	0.10	0.51	0.78	0.27
505.00	0.10	0.49	0.72	0.24
506.00	0.10	0.52	0.76	0.24
507.00	0.10	0.55	0.75	0.20
508.00	0.10	0.56	0.77	0.21
509.00	0.10	0.58	0.80	0.22
510.00	0.10	0.55	0.80	0.25
511.00	0.00	0.57	0.77	0.20
512.00	0.00	0.56	0.75	0.19
513.00	0.00	0.54	0.75	0.20
514.00	0.00	0.56	0.76	0.20
515.00	0.00	0.54	0.76	0.22
516.00	0.00	0.53	0.75	0.22
517.00	0.00	0.51	0.73	0.22
518.00	0.00	0.48	0.73	0.26
519.00	0.00	0.46	0.73	0.26
520.00	0.00	0.45	0.72	0.27
521.00	0.00	0.48	0.77	0.29
522.00	0.00	0.52	0.79	0.28
523.00	0.00	0.49	0.75	0.26
524.00	0.00	0.45	0.70	0.25
525.00	0.00	0.48	0.68	0.20
526.00	0.00	0.53	0.74	0.22
527.00	0.00	0.55	0.77	0.22
528.00	0.00	0.53	0.75	0.23
529.00	0.00	0.54	0.78	0.24
530.00	0.00	0.61	0.80	0.19
531.00	0.00	0.62	0.81	0.19
532.00	0.00	0.68	0.84	0.16
533.00	0.00	0.68	0.84	0.15
534.00	0.00	0.69	0.83	0.14
535.00	0.00	0.69	0.82	0.14
536.00	0.00	0.72	0.81	0.09
537.00	0.00	0.79	0.83	0.04
538.00	0.00	0.73	0.78	0.05
539.00	0.00	0.81	0.83	0.02
540.00	0.00	0.84	0.85	0.01
541.00	0.00	0.80	0.81	0.02
542.00	0.00	0.70	0.72	0.03
543.00	0.00	0.72	0.75	0.03
544.00	0.00	0.72	0.75	0.02
545.00	0.00	0.74	0.76	0.02
546.00	0.00	0.72	0.74	0.02
547.00	0.00	0.79	0.80	0.01
548.00	0.00	0.75	0.76	0.01
549.00	0.00	0.75	0.76	0.01
550.00	0.00	0.73	0.74	0.01
551.00	0.00	0.73	0.74	0.01
552.00	0.00	0.75	0.76	0.01
553.00	0.00	0.73	0.74	0.01
554.00	0.00	0.75	0.76	0.01
555.00	0.00	0.75	0.76	0.01
556.00	0.00	0.74	0.75	0.01
557.00	0.00	0.78	0.80	0.02
558.00	0.00	0.72	0.76	0.04
559.00	0.00	0.74	0.78	0.04
560.00	0.00	0.63	0.69	0.06
561.00	0.00	0.61	0.69	0.08
562.00	0.00	0.57	0.69	0.11
563.00	0.00	0.50	0.60	0.11
564.00	0.10	0.51	0.65	0.14
565.00	0.10	0.48	0.64	0.16
566.00	0.10	0.52	0.67	0.16
567.00	0.10	0.52	0.67	0.15
568.00	0.10	0.51	0.66	0.16
569.00	0.10	0.50	0.67	0.17
570.00	0.10	0.50	0.66	0.16
571.00	0.10	0.48	0.65	0.18
572.00	0.10	0.48	0.63	0.16
573.00	0.10	0.44	0.64	0.20
574.00	0.10	0.48	0.68	0.19
575.00	0.10	0.52	0.68	0.16
576.00	0.10	0.52	0.65	0.13
577.00	0.10	0.51	0.62	0.11
578.00	0.10	0.50	0.64	0.14
579.00	0.10	0.53	0.65	0.12
580.00	0.10	0.55	0.68	0.13
581.00	0.10	0.57	0.68	0.11
582.00	0.10	0.55	0.66	0.10
583.00	0.10	0.54	0.65	0.11
584.00	0.10	0.52	0.63	0.10
585.00	0.10	0.50	0.57	0.07
586.00	0.10	0.50	0.59	0.09
587.00	0.10	0.47	0.56	0.09
588.00	0.10	0.46	0.54	0.09
589.00	0.10	0.46	0.58	0.11
590.00	0.10	0.48	0.55	0.07
591.00	0.10	0.44	0.54	0.10
592.00	0.10	0.42	0.52	0.10
593.00	0.10	0.45	0.56	0.11
594.00	0.10	0.48	0.59	0.11
595.00	0.10	0.51	0.62	0.12
596.00	0.10	0.52	0.62	0.10
597.00	0.10	0.49	0.58	0.10
598.00	0.10	0.50	0.57	0.07
599.00	0.10	0.53	0.57	0.04
600.00	0.10	0.50	0.54	0.04
601.00	0.10	0.50	0.51	0.01
602.00	0.10	0.46	0.47	0.01
603.00	0.10	0.44	0.43	-0.01
604.00	0.10	0.46	0.46	0.00
605.00	0.10	0.45	0.48	0.02
606.00	0.10	0.45	0.52	0.07
607.00	0.10	0.55	0.60	0.06
608.00	0.10	0.52	0.57	0.06
609.00	0.10	0.52	0.62	0.10
610.00	0.10	0.50	0.59	0.09
611.00	0.10	0.50	0.61	0.11
612.00	0.10	0.51	0.63	0.12
613.00	0.10	0.51	0.63	0.12
614.00	0.10	0.50	0.62	0.11
615.00	0.10	0.52	0.62	0.11
616.00	0.10	0.51	0.64	0.13
617.00	0.10	0.47	0.64	0.17
618.00	0.10	0.45	0.64	0.19
619.00	0.30	0.44	0.56	0.12
620.00	0.30	0.45	0.58	0.13
621.00	0.30	0.45	0.60	0.15
622.00	0.30	0.44	0.56	0.12
623.00	0.30	0.43	0.53	0.10
624.00	0.30	0.40	0.53	0.13
625.00	0.30	0.40	0.55	0.14
626.00	0.30	0.39	0.49	0.10
627.00	0.30	0.39	0.49	0.10
628.00	0.30	0.42	0.54	0.12
629.00	0.30	0.40	0.58	0.18
630.00	0.30	0.44	0.61	0.17
631.00	0.30	0.44	0.63	0.19
632.00	0.30	0.46	0.67	0.21
633.00	0.30	0.41	0.67	0.26
634.00	0.30	0.43	0.68	0.25
635.00	0.30	0.41	0.64	0.23
636.00	0.30	0.48	0.65	0.17
637.00	0.30	0.43	0.66	0.22
638.00	0.30	0.42	0.65	0.23
639.00	0.30	0.41	0.60	0.19
640.00	0.30	0.41	0.62	0.20
641.00	0.30	0.43	0.64	0.21
642.00	0.30	0.47	0.68	0.22
643.00	0.30	0.43	0.61	0.18
644.00	0.30	0.43	0.64	0.21
645.00	0.30	0.43	0.65	0.22
646.00	0.30	0.40	0.63	0.23
647.00	0.30	0.38	0.56	0.18
648.00	0.30	0.37	0.55	0.18
649.00	0.30	0.36	0.63	0.26
650.00	0.30	0.35	0.55	0.19
651.00	0.30	0.36	0.56	0.21
652.00	0.30	0.35	0.54	0.19
653.00	0.30	0.37	0.56	0.20
654.00	0.30	0.38	0.58	0.20
655.00	0.30	0.40	0.60	0.20
656.00	0.30	0.38	0.56	0.17
657.00	0.30	0.37	0.60	0.24
658.00	0.30	0.41	0.63	0.23
659.00	0.30	0.42	0.60	0.18
660.00	0.30	0.39	0.61	0.22
661.00	0.30	0.39	0.57	0.18
662.00	0.30	0.38	0.56	0.18
663.00	0.30	0.37	0.58	0.21
664.00	0.30	0.36	0.55	0.19
665.00	0.30	0.38	0.56	0.18
666.00	0.30	0.41	0.57	0.16
667.00	0.30	0.42	0.55	0.14
668.00	0.30	0.48	0.59	0.11
669.00	0.30	0.45	0.54	0.09
670.00	0.30	0.46	0.53	0.07
671.00	0.30	0.46	0.55	0.09
672.00	0.30	0.44	0.52	0.08
673.00	0.30	0.45	0.50	0.05
674.00	0.30	0.44	0.50	0.05
675.00	0.30	0.44	0.49	0.04
676.00	0.30	0.44	0.51	0.06
677.00	0.30	0.46	0.54	0.08
678.00	0.30	0.46	0.54	0.07
679.00	0.30	0.44	0.51	0.08
680.00	0.30	0.42	0.51	0.09
681.00	0.30	0.41	0.51	0.10
682.00	0.30	0.40	0.49	0.08
683.00	0.30	0.39	0.45	0.06
684.00	0.30	0.42	0.51	0.10
685.00	0.30	0.40	0.53	0.13
686.00	0.30	0.40	0.53	0.12
687.00	0.30	0.39	0.50	0.11
688.00	0.30	0.37	0.49	0.12
689.00	0.30	0.37	0.52	0.15
690.00	0.30	0.36	0.51	0.15
691.00	0.30	0.36	0.53	0.17
692.00	0.30	0.36	0.57	0.22
693.00	0.30	0.34	0.59	0.25
694.00	0.30	0.34	0.59	0.25
695.00	0.30	0.35	0.59	0.24
696.00	0.30	0.34	0.58	0.24
697.00	0.30	0.32	0.62	0.29
698.00	0.30	0.32	0.64	0.32
699.00	0.10	0.32	0.63	0.31
700.00	0.10	0.32	0.56	0.24
701.00	0.10	0.33	0.56	0.23
702.00	0.10	0.32	0.56	0.24
703.00	0.30	0.32	0.53	0.21
704.00	0.30	0.33	0.52	0.20
705.00	0.50	0.33	0.52	0.19
706.00	0.50	0.34	0.52	0.18
707.00	0.70	0.34	0.51	0.16
708.00	0.90	0.36	0.52	0.16
709.00	0.90	0.35	0.52	0.17
710.00	0.90	0.34	0.55	0.21
711.00	0.90	0.34	0.56	0.23
712.00	0.90	0.33	0.50	0.18
713.00	0.90	0.34	0.55	0.21
714.00	0.90	0.34	0.54	0.20
715.00	0.90	0.34	0.54	0.20
716.00	0.90	0.33	0.54	0.21
717.00	0.90	0.34	0.57	0.23
718.00	0.90	0.34	0.53	0.19
719.00	0.90	0.35	0.54	0.19
720.00	0.90	0.34	0.53	0.18
721.00	0.90	0.34	0.52	0.18
722.00	0.90	0.35	0.50	0.15
723.00	0.90	0.33	0.45	0.11
724.00	0.90	0.35	0.47	0.13
725.00	0.90	0.35	0.46	0.12
726.00	0.70	0.35	0.46	0.11
727.00	0.70	0.35	0.44	0.08
728.00	0.70	0.39	0.47	0.08
729.00	0.70	0.40	0.51	0.11
730.00	0.50	0.41	0.53	0.12
731.00	0.50	0.41	0.56	0.15
732.00	0.50	0.44	0.59	0.15
733.00	0.50	0.43	0.57	0.14
734.00	0.50	0.47	0.59	0.12
735.00	0.50	0.46	0.61	0.14
736.00	0.50	0.47	0.63	0.16
737.00	0.50	0.45	0.61	0.16
738.00	0.50	0.49	0.70	0.22
739.00	0.50	0.47	0.64	0.18
740.00	0.50	0.46	0.62	0.17
741.00	0.50	0.45	0.60	0.15
742.00	0.50	0.46	0.61	0.15
743.00	0.50	0.42	0.63	0.21
744.00	0.50	0.46	0.71	0.25
745.00	0.50	0.46	0.68	0.22
746.00	0.50	0.44	0.65	0.21
747.00	0.50	0.46	0.66	0.19
748.00	0.50	0.43	0.58	0.15
749.00	0.50	0.44	0.63	0.19
750.00	0.50	0.42	0.62	0.21
751.00	0.50	0.43	0.65	0.22
752.00	0.50	0.40	0.63	0.23
753.00	0.50	0.40	0.64	0.24
754.00	0.50	0.46	0.66	0.20
755.00	0.50	0.44	0.67	0.22
756.00	0.50	0.43	0.65	0.22
757.00	0.50	0.43	0.66	0.23
758.00	0.50	0.42	0.70	0.28
759.00	0.50	0.42	0.64	0.22
760.00	0.50	0.42	0.61	0.19
761.00	0.50	0.42	0.59	0.17
762.00	0.50	0.40	0.58	0.18
763.00	0.50	0.41	0.56	0.15
764.00	0.50	0.40	0.56	0.16
765.00	0.50	0.41	0.54	0.13
766.00	0.50	0.39	0.54	0.15
767.00	0.50	0.40	0.55	0.16
768.00	0.50	0.41	0.55	0.14
769.00	0.50	0.38	0.56	0.18
770.00	0.50	0.39	0.56	0.16
771.00	0.50	0.42	0.60	0.18
772.00	0.50	0.44	0.62	0.18
773.00	0.50	0.39	0.55	0.15
774.00	0.50	0.41	0.56	0.15
775.00	0.50	0.41	0.58	0.18
776.00	0.50	0.39	0.57	0.18
777.00	0.50	0.40	0.53	0.14
778.00	0.50	0.40	0.50	0.10
779.00	0.50	0.41	0.52	0.11
780.00	0.50	0.42	0.56	0.13
781.00	0.50	0.40	0.52	0.12
782.00	0.50	0.41	0.51	0.10
783.00	0.50	0.42	0.51	0.09
784.00	0.50	0.40	0.48	0.07
785.00	0.50	0.39	0.44	0.05
786.00	0.50	0.42	0.45	0.04
787.00	0.50	0.42	0.46	0.04
788.00	0.50	0.39	0.46	0.07
789.00	0.50	0.41	0.43	0.02
790.00	0.50	0.43	0.42	-0.01
791.00	0.50	0.43	0.42	-0.01
792.00	0.50	0.42	0.45	0.03
793.00	0.50	0.40	0.44	0.04
794.00	0.50	0.42	0.45	0.03
795.00	0.50	0.41	0.48	0.07
796.00	0.50	0.40	0.47	0.07
797.00	0.50	0.42	0.51	0.09
798.00	0.50	0.44	0.53	0.09
799.00	0.50	0.40	0.52	0.11
800.00	0.50	0.39	0.54	0.15
801.00	0.50	0.41	0.61	0.20
802.00	0.50	0.40	0.59	0.19
803.00	0.50	0.39	0.63	0.24
804.00	0.50	0.38	0.69	0.31
805.00	0.50	0.40	0.68	0.29
806.00	0.50	0.41	0.64	0.23
807.00	0.50	0.41	0.67	0.26
808.00	0.50	0.41	0.69	0.28
809.00	0.50	0.41	0.73	0.32
810.00	0.50	0.44	0.75	0.31
811.00	0.50	0.45	0.68	0.23
812.00	0.50	0.44	0.67	0.23
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
